A Deep Proper Motion Catalog Within the Sloan Digital Sky Survey Footprint. II. The White Dwarf Luminosity Function

A catalog of 8472 white dwarf (WD) candidates is presented, selected using reduced proper motions from the deep proper motion catalog of Munn et al. 2014. Candidates are selected in the magnitude range 16 < r < 21.5 over 980 square degrees, and 16 < r < 21.3 over an additional 1276 square degrees, within the Sloan Digital Sky Survey (SDSS) imaging footprint. Distances, bolometric luminosities, and atmospheric compositions are derived by fitting SDSS ugriz photometry to pure hydrogen and helium model atmospheres (assuming surface gravities log g = 8). The disk white dwarf luminosity function (WDLF) is constructed using a sample of 2839 stars with 5.5 < M_bol < 17, with statistically significant numbers of stars cooler than the turnover in the luminosity function. The WDLF for the halo is also constructed, using a sample of 135 halo WDs with 5 < M_bol < 16. We find space densities of disk and halo WDs in the solar neighborhood of 5.5 +- 0.1 x 10^-3 pc^-3 and 3.5 +- 0.7 x 10^-5 pc^-3, respectively. We resolve the bump in the disk WDLF due to the onset of fully convective envelopes in WDs, and see indications of it in the halo WDLF as well.

==> datafile12.txt <==
Title: A Deep Proper Motion Catalog Within the Sloan Digital Sky
       Survey Footprint. II. The White Dwarf Luminosity Function
Authors: Munn, J. M., Harris, H. C., Hippel, T., Kilic, M.,
         Liebert, J. W., Williams, K. A., DeGenarro, S.,
         Jeffery, E., Dame, K., Gianninas, A., Brown, W. R.
Table: Data for Figure 12
================================================================================
Byte-by-byte Description of file: datafile12.txt
--------------------------------------------------------------------------------
   Bytes Format Units      Label   Explanations
--------------------------------------------------------------------------------
   1-  5 F5.2   Mbol       Mbol_1  Bin center (this work, preferred model)
   7-  9 F3.1   Mbol       dm_1    Bin width (this work, preferred model)
  11- 19 E5.3   /pc^3/Mbol den_1   WD density (this work, preferred model)
  21- 29 E5.3   /pc^3/Mbol e_den_1 Error in WD density (this work, preferred)
  31- 35 F5.2   Mbol       Mbol_2  Bin center (this work, H06 model)
  37- 39 F3.1   Mbol       dm_2    Bin width (this work, H06 model)
  41- 49 E5.3   /pc^3/Mbol den_2   WD density (this work, H06 model)
  51- 59 E5.3   /pc^3/Mbol e_den_2 Error in WD density (this work, H06 model)
  61- 65 F5.2   Mbol       Mbol_3  Bin center (H06 WDLF)
  67- 69 F3.1   Mbol       dm_3    Bin width (H06 WDLF)
  71- 79 E5.3   /pc^3/Mbol den_3   WD density (H06 WDLF)
  81- 89 E5.3   /pc^3/Mbol e_den_3 Error in WD density (H06 WDLF)
--------------------------------------------------------------------------------
 6.00 1.0 8.615e-07 4.153e-07  6.00 1.0 9.263e-07 4.493e-07  7.25 0.5 1.180e-05 1.530e-06
 7.00 1.0 6.803e-06 1.573e-06  7.00 1.0 7.324e-06 1.677e-06  7.75 0.5 2.400e-05 2.140e-06
 7.75 0.5 1.110e-05 2.940e-06  7.75 0.5 1.140e-05 3.019e-06  8.25 0.5 3.120e-05 2.490e-06
 8.25 0.5 2.242e-05 4.406e-06  8.25 0.5 2.254e-05 4.434e-06  8.75 0.5 5.150e-05 3.220e-06
 8.75 0.5 3.167e-05 5.460e-06  8.75 0.5 3.149e-05 5.431e-06  9.25 0.5 6.890e-05 3.700e-06
 9.25 0.5 5.515e-05 7.391e-06  9.25 0.5 5.406e-05 7.246e-06  9.75 0.5 1.070e-04 4.790e-06
 9.75 0.5 7.667e-05 8.890e-06  9.75 0.5 7.422e-05 8.605e-06 10.25 0.5 1.280e-04 5.450e-06
10.25 0.5 1.017e-04 1.053e-05 10.25 0.5 9.726e-05 1.005e-05 10.75 0.5 1.350e-04 5.960e-06
10.75 0.5 1.214e-04 1.190e-05 10.75 0.5 1.144e-04 1.119e-05 11.25 0.5 1.930e-04 7.940e-06
11.25 0.5 1.635e-04 1.433e-05 11.25 0.5 1.507e-04 1.320e-05 11.75 0.5 2.830e-04 1.160e-05
11.75 0.5 2.852e-04 1.952e-05 11.75 0.5 2.573e-04 1.760e-05 12.25 0.5 3.990e-04 1.800e-05
12.25 0.5 3.450e-04 2.025e-05 12.25 0.5 3.022e-04 1.774e-05 12.75 0.5 6.070e-04 3.010e-05
12.75 0.5 4.844e-04 2.333e-05 12.75 0.5 4.158e-04 1.996e-05 13.25 0.5 7.400e-04 4.870e-05
13.25 0.5 7.909e-04 3.311e-05 13.25 0.5 6.527e-04 2.730e-05 13.75 0.5 9.440e-04 7.500e-05
13.75 0.5 1.295e-03 5.023e-05 13.75 0.5 1.043e-03 4.038e-05 14.25 0.5 1.100e-03 1.190e-04
14.25 0.5 1.524e-03 6.257e-05 14.25 0.5 1.191e-03 4.883e-05 14.75 0.5 1.630e-03 2.080e-04
14.75 0.5 1.934e-03 8.771e-05 14.75 0.5 1.470e-03 6.645e-05 15.25 0.5 2.280e-03 3.950e-04
15.25 0.5 2.253e-03 1.191e-04 15.25 0.5 1.692e-03 8.910e-05 15.75 0.5 2.450e-04 8.820e-05
15.75 0.5 9.635e-04 9.846e-05 15.75 0.5 7.237e-04 7.369e-05 16.25 0.5 1.210e-04 8.550e-05
16.25 0.5 5.493e-04 1.315e-04 16.25 0.5 4.094e-04 9.713e-05                              
16.75 0.5 5.597e-05 4.039e-05 16.75 0.5 4.104e-05 2.961e-05                              


==> datafile13.txt <==
Title: A Deep Proper Motion Catalog Within the Sloan Digital Sky
       Survey Footprint. II. The White Dwarf Luminosity Function
Authors: Munn, J. M., Harris, H. C., Hippel, T., Kilic, M.,
         Liebert, J. W., Williams, K. A., DeGenarro, S.,
         Jeffery, E., Dame, K., Gianninas, A., Brown, W. R.
Table: Data for Figure 13
================================================================================
Byte-by-byte Description of file: datafile13.txt
--------------------------------------------------------------------------------
   Bytes Format Units      Label   Explanations
--------------------------------------------------------------------------------
   1-  5 F5.2   Mbol       Mbol_1  Bin center (this work, preferred model)
   7-  9 F3.1   Mbol       dm_1    Bin width (this work, preferred model)
  11- 19 E5.3   /pc^3/Mbol den_1   WD density (this work, preferred model)
  21- 29 E5.3   /pc^3/Mbol e_den_1 Error in WD density (this work, preferred)
  31- 35 F5.2   Mbol       Mbol_2  Bin center (this work, RH11 model)
  37- 39 F3.1   Mbol       dm_2    Bin width (this work, RH11 model)
  41- 49 E5.3   /pc^3/Mbol den_2   WD density (this work, RH11 model)
  51- 59 E5.3   /pc^3/Mbol e_den_2 Error in WD density (this work, RH11 model)
  61- 65 F5.2   Mbol       Mbol_3  Bin center (RH11 WDLF)
  67- 69 F3.1   Mbol       dm_3    Bin width (RH11 WDLF)
  71- 79 E5.3   /pc^3/Mbol den_3   WD density (RH11 WDLF)
  81- 89 E5.3   /pc^3/Mbol e_den_3 Error in WD density (RH11 WDLF)
--------------------------------------------------------------------------------
 6.00 1.0 8.615e-07 4.153e-07  6.00 1.0 1.126e-06 5.662e-07  4.25 0.5 7.681e-07 3.765e-07
 7.00 1.0 6.803e-06 1.573e-06  7.00 1.0 7.562e-06 1.860e-06  4.75 0.5 1.837e-07 3.030e-07
 7.75 0.5 1.110e-05 2.940e-06  7.75 0.5 1.291e-05 3.496e-06  5.25 0.5 7.186e-07 6.191e-07
 8.25 0.5 2.242e-05 4.406e-06  8.25 0.5 2.487e-05 5.122e-06  5.75 0.5 3.660e-07 4.124e-07
 8.75 0.5 3.167e-05 5.460e-06  8.75 0.5 3.159e-05 5.566e-06  6.25 0.5 7.572e-07 4.801e-07
 9.25 0.5 5.515e-05 7.391e-06  9.25 0.5 6.014e-05 8.340e-06  6.75 0.5 2.155e-06 7.917e-07
 9.75 0.5 7.667e-05 8.890e-06  9.75 0.5 7.719e-05 8.948e-06  7.25 0.5 6.974e-06 1.195e-06
10.25 0.5 1.017e-04 1.053e-05 10.25 0.5 1.102e-04 1.153e-05  7.75 0.5 1.269e-05 1.613e-06
10.75 0.5 1.214e-04 1.190e-05 10.75 0.5 1.286e-04 1.246e-05  8.25 0.5 1.858e-05 1.835e-06
11.25 0.5 1.635e-04 1.433e-05 11.25 0.5 1.676e-04 1.497e-05  8.75 0.5 3.180e-05 2.432e-06
11.75 0.5 2.852e-04 1.952e-05 11.75 0.5 2.917e-04 1.998e-05  9.25 0.5 4.303e-05 2.962e-06
12.25 0.5 3.450e-04 2.025e-05 12.25 0.5 3.344e-04 1.956e-05  9.75 0.5 8.131e-05 4.160e-06
12.75 0.5 4.844e-04 2.333e-05 12.75 0.5 4.800e-04 2.248e-05 10.25 0.5 1.174e-04 5.359e-06
13.25 0.5 7.909e-04 3.311e-05 13.25 0.5 7.337e-04 2.957e-05 10.75 0.5 1.315e-04 6.195e-06
13.75 0.5 1.295e-03 5.023e-05 13.75 0.5 1.193e-03 4.454e-05 11.25 0.5 1.767e-04 7.782e-06
14.25 0.5 1.524e-03 6.257e-05 14.25 0.5 1.393e-03 5.410e-05 11.75 0.5 2.645e-04 1.018e-05
14.75 0.5 1.934e-03 8.771e-05 14.75 0.5 1.716e-03 7.292e-05 12.25 0.5 3.629e-04 1.382e-05
15.25 0.5 2.253e-03 1.191e-04 15.25 0.5 1.911e-03 9.344e-05 12.75 0.5 5.294e-04 2.372e-05
15.75 0.5 9.635e-04 9.846e-05 15.75 0.5 7.922e-04 7.479e-05 13.25 0.5 7.511e-04 2.841e-05
16.25 0.5 5.493e-04 1.315e-04 16.25 0.5 4.953e-04 1.162e-04 13.75 0.5 1.060e-03 4.331e-05
16.75 0.5 5.597e-05 4.039e-05 16.75 0.5 5.595e-05 3.802e-05 14.25 0.5 1.419e-03 6.342e-05
                                                            14.75 0.5 2.190e-03 1.055e-04
                                                            15.25 0.5 2.163e-03 1.743e-04
                                                            15.75 0.5 4.784e-04 9.292e-05
                                                            16.25 0.5 2.214e-04 1.559e-04
                                                            16.75 0.5 3.744e-04 2.576e-04
                                                            17.25 0.5 2.972e-04 3.188e-04


==> datafile15.txt <==
Title: A Deep Proper Motion Catalog Within the Sloan Digital Sky
       Survey Footprint. II. The White Dwarf Luminosity Function
Authors: Munn, J. M., Harris, H. C., Hippel, T., Kilic, M.,
         Liebert, J. W., Williams, K. A., DeGenarro, S.,
         Jeffery, E., Dame, K., Gianninas, A., Brown, W. R.
Table: Data for Figure 15
================================================================================
Byte-by-byte Description of file: datafile15.txt
--------------------------------------------------------------------------------
   Bytes Format Units      Label   Explanations
--------------------------------------------------------------------------------
   1-  5 F5.2   Mbol       Mbol_1  Bin center (0.2 mag wide bins)
   7-  9 F3.1   Mbol       dm_1    Bin width (0.2 mag wide bins)
  11- 19 E5.3   /pc^3/Mbol den_1   WD density (0.2 mag wide bins)
  21- 29 E5.3   /pc^3/Mbol e_den_1 Error in WD density (0.2 mag wide bins)
  31- 35 F5.2   Mbol       Mbol_2  Bin center (0.5 mag wide bins)
  37- 39 F3.1   Mbol       dm_2    Bin width (0.5 mag wide bins)
  41- 49 E5.3   /pc^3/Mbol den_2   WD density (0.5 mag wide bins)
  51- 59 E5.3   /pc^3/Mbol e_den_2 Error in WD density (0.5 mag wide bins)
--------------------------------------------------------------------------------
 9.10 0.2 4.661e-05 1.069e-05  9.25 0.5 5.515e-05 7.391e-06
 9.30 0.2 5.831e-05 1.203e-05  9.75 0.5 7.667e-05 8.890e-06
 9.50 0.2 6.939e-05 1.327e-05 10.25 0.5 1.017e-04 1.053e-05
 9.70 0.2 7.207e-05 1.353e-05 10.75 0.5 1.214e-04 1.190e-05
 9.90 0.2 8.318e-05 1.474e-05 11.25 0.5 1.635e-04 1.433e-05
10.10 0.2 1.120e-04 1.748e-05 11.75 0.5 2.852e-04 1.952e-05
10.30 0.2 9.168e-05 1.570e-05 12.25 0.5 3.450e-04 2.025e-05
10.50 0.2 1.164e-04 1.806e-05 12.75 0.5 4.844e-04 2.333e-05
10.70 0.2 9.977e-05 1.698e-05 13.25 0.5 7.909e-04 3.311e-05
10.90 0.2 1.380e-04 2.026e-05 13.75 0.5 1.295e-03 5.023e-05
11.10 0.2 1.274e-04 1.960e-05 14.25 0.5 1.524e-03 6.257e-05
11.30 0.2 1.729e-04 2.342e-05 14.75 0.5 1.934e-03 8.771e-05
11.50 0.2 2.364e-04 2.762e-05 15.25 0.5 2.253e-03 1.191e-04
11.70 0.2 2.466e-04 2.865e-05 15.75 0.5 9.635e-04 9.846e-05
11.90 0.2 3.385e-04 3.390e-05 16.25 0.5 5.493e-04 1.315e-04
12.10 0.2 2.629e-04 2.872e-05 16.75 0.5 5.597e-05 4.039e-05
12.30 0.2 3.467e-04 3.216e-05                              
12.50 0.2 5.060e-04 3.763e-05                              
12.70 0.2 4.997e-04 3.730e-05                              
12.90 0.2 4.580e-04 3.603e-05                              
13.10 0.2 5.931e-04 4.322e-05                              
13.30 0.2 8.296e-04 5.408e-05                              
13.50 0.2 1.103e-03 6.584e-05                              
13.70 0.2 1.206e-03 7.514e-05                              
13.90 0.2 1.482e-03 8.858e-05                              
14.10 0.2 1.476e-03 9.379e-05                              
14.30 0.2 1.535e-03 9.960e-05                              
14.50 0.2 1.534e-03 1.065e-04                              
14.70 0.2 1.489e-03 1.155e-04                              
14.90 0.2 2.612e-03 1.707e-04                              
15.10 0.2 2.727e-03 1.949e-04                              
15.30 0.2 2.124e-03 1.878e-04                              
15.50 0.2 1.369e-03 1.637e-04                              
15.70 0.2 1.108e-03 1.613e-04                              
15.90 0.2 7.126e-04 1.521e-04                              
16.10 0.2 3.905e-04 1.333e-04                              
16.30 0.2 7.768e-04 2.815e-04                              
16.50 0.2 2.060e-04 1.049e-04                              
16.70 0.2 1.399e-04 1.010e-04                              
16.90 0.2 0.000e+00 0.000e+00                              


==> datafile26.txt <==
Title: A Deep Proper Motion Catalog Within the Sloan Digital Sky
       Survey Footprint. II. The White Dwarf Luminosity Function
Authors: Munn, J. M., Harris, H. C., Hippel, T., Kilic, M.,
         Liebert, J. W., Williams, K. A., DeGenarro, S.,
         Jeffery, E., Dame, K., Gianninas, A., Brown, W. R.
Table: Data for Figure 26
================================================================================
Byte-by-byte Description of file: datafile26.txt
--------------------------------------------------------------------------------
   Bytes Format Units      Label   Explanations
--------------------------------------------------------------------------------
   1-  5 F5.2   Mbol       Mbol_1  Bin center (this work, preferred model)
   7-  9 F3.1   Mbol       dm_1    Bin width (this work, preferred model)
  11- 19 E5.3   /pc^3/Mbol den_1   WD density (this work, preferred model)
  21- 29 E5.3   /pc^3/Mbol e_den_1 Error in WD density (this work, preferred)
  31- 35 F5.2   Mbol       Mbol_2  Bin center (H06 WDLF)
  37- 39 F3.1   Mbol       dm_2    Bin width (H06 WDLF)
  41- 49 E5.3   /pc^3/Mbol den_2   WD density (H06 WDLF)
  51- 59 E5.3   /pc^3/Mbol e_den_2 Error in WD density (H06 WDLF)
--------------------------------------------------------------------------------
 5.50 1.0 3.612e-09 2.671e-09  7.75 0.5 4.350e-07 4.350e-07
 6.50 1.0 1.380e-08 6.530e-09  8.25 0.5 2.360e-07 2.360e-07
 7.50 1.0 4.187e-08 1.416e-08  8.75 0.5 1.300e-06 6.070e-07
 8.50 1.0 7.254e-08 2.162e-08  9.25 0.5 2.350e-07 2.350e-07
 9.50 1.0 1.918e-07 4.388e-08  9.75 0.5 3.240e-07 3.240e-07
10.50 1.0 2.339e-07 5.790e-08 10.75 0.5 4.670e-07 4.670e-07
11.50 1.0 6.817e-07 1.128e-07 11.25 0.5 4.680e-07 4.680e-07
12.50 1.0 1.184e-06 1.971e-07 11.75 0.5 1.940e-06 1.410e-06
13.50 1.0 1.882e-06 4.935e-07 12.75 0.5 2.200e-06 2.200e-06
14.50 1.0 9.480e-06 2.331e-06 14.75 0.5 7.080e-05 5.080e-05
15.50 1.0 2.163e-05 6.200e-06                              


==> datafile27.txt <==
Title: A Deep Proper Motion Catalog Within the Sloan Digital Sky
       Survey Footprint. II. The White Dwarf Luminosity Function
Authors: Munn, J. M., Harris, H. C., Hippel, T., Kilic, M.,
         Liebert, J. W., Williams, K. A., DeGenarro, S.,
         Jeffery, E., Dame, K., Gianninas, A., Brown, W. R.
Table: Data for Figure 27
================================================================================
Byte-by-byte Description of file: datafile27.txt
--------------------------------------------------------------------------------
   Bytes Format Units      Label   Explanations
--------------------------------------------------------------------------------
   1-  5 F5.2   Mbol       Mbol_1  Bin center (this work, preferred model)
   7-  9 F3.1   Mbol       dm_1    Bin width (this work, preferred model)
  11- 19 E5.3   /pc^3/Mbol den_1   WD density (this work, preferred model)
  21- 29 E5.3   /pc^3/Mbol e_den_1 Error in WD density (this work, preferred)
  31- 35 F5.2   Mbol       Mbol_2  Bin center (RH11 WDLF)
  37- 39 F3.1   Mbol       dm_2    Bin width (RH11 WDLF)
  41- 49 E5.3   /pc^3/Mbol den_2   WD density (RH11 WDLF)
  51- 59 E5.3   /pc^3/Mbol e_den_2 Error in WD density (RH11 WDLF)
--------------------------------------------------------------------------------
 5.50 1.0 3.612e-09 2.671e-09  4.25 0.5 5.638e-09 3.836e-09
 6.50 1.0 1.380e-08 6.530e-09  4.75 0.5 1.755e-08 7.654e-09
 7.50 1.0 4.187e-08 1.416e-08  5.25 0.5 1.508e-08 7.552e-09
 8.50 1.0 7.254e-08 2.162e-08  5.75 0.5 2.876e-08 1.103e-08
 9.50 1.0 1.918e-07 4.388e-08  6.25 0.5 3.978e-08 1.383e-08
10.50 1.0 2.339e-07 5.790e-08  6.75 0.5 2.998e-08 1.533e-08
11.50 1.0 6.817e-07 1.128e-07  7.25 0.5 1.658e-07 4.142e-08
12.50 1.0 1.184e-06 1.971e-07  7.75 0.5 9.110e-08 3.522e-08
13.50 1.0 1.882e-06 4.935e-07  8.25 0.5 8.596e-08 4.652e-08
14.50 1.0 9.480e-06 2.331e-06  8.75 0.5 1.392e-07 6.038e-08
15.50 1.0 2.163e-05 6.200e-06  9.25 0.5 1.217e-07 6.380e-08
                               9.75 0.5 4.006e-07 1.403e-07
                              10.25 0.5 5.926e-07 1.805e-07
                              10.75 0.5 9.412e-07 2.624e-07
                              11.25 0.5 3.624e-07 2.054e-07
                              11.75 0.5 1.815e-06 4.976e-07
                              12.25 0.5 5.110e-08 2.668e-07
                              12.75 0.5 0.000e+00 5.702e-06
                              13.25 0.5 8.756e-07 1.039e-06
                              13.75 0.5 2.864e-06 1.826e-06
                              14.25 0.5 2.062e-06 2.566e-06
                              14.75 0.5 2.076e-06 4.824e-06
                              15.25 0.5 4.748e-05 6.072e-05
                              15.75 0.5 5.316e-05 4.372e-05
                              16.25 0.5 1.034e-04 5.372e-04
                              16.75 0.5 2.084e-04 9.246e-04
                              17.25 0.5 1.293e-04 1.164e-03


==> datafile28.txt <==
Title: A Deep Proper Motion Catalog Within the Sloan Digital Sky
       Survey Footprint. II. The White Dwarf Luminosity Function
Authors: Munn, J. M., Harris, H. C., Hippel, T., Kilic, M.,
         Liebert, J. W., Williams, K. A., DeGenarro, S.,
         Jeffery, E., Dame, K., Gianninas, A., Brown, W. R.
Table: Data for Figure 28
================================================================================
Byte-by-byte Description of file: datafile28.txt
--------------------------------------------------------------------------------
   Bytes Format Units      Label   Explanations
--------------------------------------------------------------------------------
   1-  5 F5.2   Mbol       Mbol_1  Bin center (0.5 mag wide bins)
   7-  9 F3.1   Mbol       dm_1    Bin width (0.5 mag wide bins)
  11- 19 E5.3   /pc^3/Mbol den_1   WD density (0.5 mag wide bins)
  21- 29 E5.3   /pc^3/Mbol e_den_1 Error in WD density (0.5 mag wide bins)
  31- 35 F5.2   Mbol       Mbol_2  Bin center (1.0 mag wide bins)
  37- 39 F3.1   Mbol       dm_2    Bin width (1.0 mag wide bins)
  41- 49 E5.3   /pc^3/Mbol den_2   WD density (1.0 mag wide bins)
  51- 59 E5.3   /pc^3/Mbol e_den_2 Error in WD density (1.0 mag wide bins)
--------------------------------------------------------------------------------
 5.75 0.5 7.224e-09 5.341e-09  5.50 1.0 3.612e-09 2.671e-09
 6.25 0.5 1.925e-08 1.064e-08  6.50 1.0 1.380e-08 6.530e-09
 6.75 0.5 8.350e-09 7.571e-09  7.50 1.0 4.187e-08 1.416e-08
 7.25 0.5 1.934e-08 1.232e-08  8.50 1.0 7.254e-08 2.162e-08
 7.75 0.5 6.440e-08 2.551e-08  9.50 1.0 1.918e-07 4.388e-08
 8.25 0.5 5.201e-08 2.380e-08 10.50 1.0 2.339e-07 5.790e-08
 8.75 0.5 9.308e-08 3.609e-08 11.50 1.0 6.817e-07 1.128e-07
 9.25 0.5 9.288e-08 4.004e-08 12.50 1.0 1.184e-06 1.971e-07
 9.75 0.5 2.906e-07 7.809e-08 13.50 1.0 1.882e-06 4.935e-07
10.25 0.5 1.772e-07 6.627e-08 14.50 1.0 9.480e-06 2.331e-06
10.75 0.5 2.906e-07 9.495e-08 15.50 1.0 2.163e-05 6.200e-06
11.25 0.5 5.291e-07 1.364e-07                              
11.75 0.5 8.343e-07 1.796e-07                              
12.25 0.5 1.127e-06 2.294e-07                              
12.75 0.5 1.240e-06 3.205e-07                              
13.25 0.5 9.271e-07 3.642e-07                              
13.75 0.5 2.837e-06 9.173e-07                              
14.25 0.5 2.948e-06 1.235e-06                              
14.75 0.5 1.601e-05 4.495e-06                              
15.25 0.5 2.347e-05 7.398e-06                              
15.75 0.5 1.980e-05 9.951e-06                              


==> tab1.txt <==
Title: A Deep Proper Motion Catalog Within the Sloan Digital Sky
       Survey Footprint. II. The White Dwarf Luminosity Function
Authors: Munn, J. M., Harris, H. C., Hippel, T., Kilic, M.,
         Liebert, J. W., Williams, K. A., DeGenarro, S.,
         Jeffery, E., Dame, K., Gianninas, A., Brown, W. R.
Table: Excluded Fields
================================================================================
Byte-by-byte Description of file: tab1.txt
--------------------------------------------------------------------------------
   Bytes Format Units      Label   Explanations
--------------------------------------------------------------------------------
   1-  5 I5     ---        night   ]0-] MJD of the night of the observation (1)
   7-  9 I3     ---        obsID   [0-] Observation number (1)
  11- 21 A11    ---        CCDs    CCDs with excluded fields
--------------------------------------------------------------------------------
Note (1):
    Corresponds to the column of same name in the Observation Schema
    (Table 2) in Munn et al. (2014).
--------------------------------------------------------------------------------
53888  16 1,2,3,4
53888  17 1,2,3,4
53888  18 1,2,3,4
54245  13 1,2,3,3
54245  14 1,2,3,4 
54245  15 1,2,3,4
54245  18 2
54245  19 2
54245  20 2
54245  21 2
54245  22 2
54245  23 2
54245  24 2
54245  25 2
54245  26 2
54245  27 2
54245  28 2
54245  29 2
54245  30 2
54245  31 2
54245  32 2
54245  33 2
54245  34 2
54245  36 2
54245  37 2
54245  38 2
54245  39 2
54245  40 2
54245  42 2
54245  43 2
54245  44 2
54245  45 2
54245  46 2
54245  48 2
54245  49 2
54245  66 2
54245  67 2
54245  68 2
54245  71 2
54246  98 1,2,3,4
54246  99 2
54246 106 2
54246 107 2
54246 108 2
54246 113 2
54246 115 2
54246 118 2
54246 119 2
54246 120 2
54246 121 2
54246 122 2
54246 123 2
54246 124 2
54246 125 2
54246 126 2
54246 127 2
54246 128 2
54246 129 2
54246 130 2
54246 131 2
54246 133 2
54246 134 2
54246 135 2
54246 136 2
54568  11 1,2,3,4
54569  89 2
54525 200 4
55193   2 1,2,3,4,5,6
55298  18 3
55353  90 1,2,4,5,6
55482   2 4
55483   3 2,3,4,5
53994   3 1
53994   1 4
54496  65 2
54568  15 2
54568  49 2
54568  50 2
54568  51 2
54569  79 2
54569  98 2
54496  64 2
54496  66 2
54496  68 2
54496  69 2
54496  71 2
54496  79 2
54555 197 1,2,3,4
54613  40 2
55363   5 4
54947  23 4
54923  28 4
55353  90 4
55353  90 5
55353  90 6
55363   9 4
54951  21 4
54951  18 4
55356  22 1
55482   3 1
55482   4 1
54497 145 4
54523  63 4


==> tab5.txt <==
Title: A Deep Proper Motion Catalog Within the Sloan Digital Sky
       Survey Footprint. II. The White Dwarf Luminosity Function
Authors: Munn, J. M., Harris, H. C., Hippel, T., Kilic, M.,
         Liebert, J. W., Williams, K. A., DeGenarro, S.,
         Jeffery, E., Dame, K., Gianninas, A., Brown, W. R.
Table: WD Candidates in Preferred Halo Sample
================================================================================
Byte-by-byte Description of file: tab5.txt
--------------------------------------------------------------------------------
   Bytes Format Units      Label   Explanations
--------------------------------------------------------------------------------
   1- 18 I18    ---        objID   Unique SDSS identifier in Data Release 7 (1)
  20- 24 F5.3   ---        wt_h    [0-1] Weight assigned to hydrogen model
  26- 30 F5.3   ---        prob_h  [0-1]? Probability - hydrogen model (2)
  32- 42 F11.1  pc3        vmax_h  [0-]? Modified survey volume - hydrogen model
  44- 48 F5.3   ---        df_h    [0-1]? Discovery fraction - hydrogen model
  50- 54 F5.3   ---        wt_he   [0-1] Weight assigned to helium model
  56- 60 F5.3   ---        prob_he [0-1]? Probability - helium model
  62- 72 F11.1  pc3        vmax_he [0-]? Modified survey volume - helium model
  74- 78 F5.3   ---        df_he   [0-1]? Discovery fraction - helium model
--------------------------------------------------------------------------------
Note (1):
    Corresponds to the column of same name in the PMStar/PMGalaxy Schema
    (Table 4) in Munn et al. (2014).
Note (2):
    Probability star belongs to this Galactic component.
--------------------------------------------------------------------------------
587722982832734535 0.907 1.000 184188380.0 0.502 0.093 1.000 173244465.4 0.504
587722982836928948 1.000 1.000 130084347.1 0.515 0.000                        
587722983357087771 1.000 1.000  89714036.8 0.532 0.000                        
587722983890354441 0.000 1.000 196251208.9 0.500 0.084 1.000 164044409.2 0.506
587722983900512884 0.773 1.000    376128.8 0.566 0.227 1.000    348782.2 0.564
587722983911194865 0.693 0.999  63598138.3 0.548 0.000 0.973  40547415.2 0.564
588848900432068819 0.578 1.000   9701385.6 0.583 0.422 1.000  10209044.3 0.583
588848900455661716 1.000 1.000  72898510.4 0.542 0.000                        
588848900471325184 0.630 1.000  23925757.4 0.576 0.370 1.000  20184574.6 0.578
588848901535105324 0.899 1.000 187518742.0 0.501 0.101 1.000 193233177.6 0.500
587724240691527776 1.000 1.000  93849970.7 0.530 0.000                        
587724241764876385 0.666 1.000  42632826.2 0.563 0.334 1.000  30815596.1 0.571
587724649800269863 0.903 0.945 195476242.2 0.500 0.097 0.933 190562339.9 0.501
587724650874405069 0.618 1.000  15797955.4 0.580 0.000 0.999  14079962.4 0.581
587725469058924881 0.681 1.000   1013679.1 0.578 0.319 1.000   1056807.2 0.579
588007003631845532 0.619 1.000  15266190.7 0.581 0.000 1.000  13510220.0 0.581
588007004192702671 1.000 1.000  41542268.8 0.564 0.000                        
588007005271687496 0.686 1.000  49079220.2 0.558 0.314 1.000  32619078.4 0.570
587725816411979946 0.000 1.000   5745823.5 0.583 0.320 1.000   6011049.4 0.583
587725816419451172 0.866 1.000  70325077.9 0.544 0.000 0.999  38438928.0 0.566
587725817480085601 1.000 0.987  82127140.6 0.537 0.000                        
587726013998563431 0.906 1.000 176339107.0 0.503 0.094 1.000 167811016.6 0.505
587726014549655649 0.721 1.000  37541020.1 0.566 0.279 1.000  21117210.5 0.577
587726015082987896 1.000 1.000  71087414.1 0.543 0.000                        
587726015617040738 0.861 1.000 106859460.2 0.524 0.139 0.989  61251597.8 0.550
587726015630279095 0.840 0.997 145953213.9 0.510 0.160 1.000 173516628.6 0.504
587726033877139788 0.774 0.999  55279999.0 0.554 0.000 0.972  33906242.3 0.569
587726100408762725 0.682 1.000   5078635.3 0.583 0.318 1.000   5275233.7 0.583
587726878349394257 0.636 1.000  23621498.9 0.576 0.364 1.000  19413060.7 0.578
587726878882267439 0.645 1.000  28340248.8 0.573 0.355 1.000  22427927.0 0.577
587727180609880186 0.603 1.000  17117185.4 0.580 0.397 1.000  16194549.6 0.580
587727180622397523 0.714 1.000  32426282.2 0.570 0.000 0.999  18680374.5 0.579
587727212806930968 0.842 1.000  94959850.9 0.530 0.000 0.998  62988383.0 0.549
587727220873232655 0.879 0.992 184686788.1 0.502 0.121 0.970 159033388.1 0.507
587727780279353573 0.757 1.000    479573.4 0.570 0.243 1.000    488731.4 0.570
587727866180599833 0.903 1.000 259398043.5 0.492 0.097 1.000 253651672.5 0.492
587727873695285417 1.000 0.996  60577913.4 0.550 0.000                        
587727873695481963 0.925 1.000 107043767.0 0.524 0.075 1.000  54585781.6 0.554
587727875304849656 1.000 1.000  83382019.5 0.536 0.000                        
588009366938976489 0.679 1.000  44325776.2 0.562 0.321 1.000  30380485.0 0.571
588009367470669831 1.000 1.000  25186037.6 0.575 0.000                        
588009371762163836 0.768 1.000  46573365.3 0.560 0.232 1.000  29482048.9 0.572
588010135195943060 0.891 1.000 237867248.5 0.494 0.109 1.000 265728768.4 0.491
587728879262237151 0.668 1.000  39719199.8 0.565 0.332 1.000  28424012.8 0.573
588010359613554830 0.643 1.000  32621207.7 0.570 0.357 1.000  26009644.2 0.574
587728906636427757 0.632 1.000  42549435.2 0.563 0.368 1.000  35949409.3 0.568
587728949584593105 0.904 0.995 215277411.6 0.497 0.096 0.994 209013307.7 0.498
587729153596325952 0.857 1.000 136228766.1 0.513 0.143 1.000  80681519.8 0.537
587729157898961169 0.910 1.000 164168325.1 0.506 0.090 0.997 147405888.4 0.510
587729228224856401 0.000                         1.000 1.000  55798092.4 0.553
587729387681808611 1.000 1.000 106550866.1 0.524 0.000                        
588010878760911077 0.725 1.000  86964421.4 0.534 0.275 1.000  47966391.4 0.559
588010880373031064 1.000 1.000 120170760.1 0.519 0.000                        
587729408612893363 0.690 1.000   2695842.7 0.583 0.310 1.000   2697737.4 0.583
588011122511708345 0.771 1.000  83367830.3 0.536 0.229 1.000  36036993.2 0.568
588011124656242827 1.000 1.000 102371410.7 0.526 0.000                        
587729653959885310 0.856 0.999 107097776.4 0.524 0.000 0.951  63860946.9 0.548
587729653959885335 0.868 1.000  97252905.4 0.529 0.132 0.999  52192580.5 0.556
588011219141591254 0.693 1.000  44979803.5 0.561 0.307 0.999  28889336.7 0.572
587729747911901335 0.000                         1.000 1.000  48914340.2 0.558
587729748449165468 0.918 0.999 385069804.8 0.481 0.000 0.982 314525405.7 0.487
587729751131684895 1.000 1.000 123019997.7 0.518 0.000                        
587729773146472683 1.000 0.985 111366738.9 0.522 0.000                        
587729776369598749 0.000                         1.000 0.977  58589800.4 0.552
587729777454154251 0.640 1.000  37452347.1 0.567 0.360 1.000  30369933.8 0.571
587729777979293850 0.000                         1.000 1.000  37684939.4 0.566
587729778518983076 0.608 1.000  14648027.2 0.581 0.392 1.000  13571830.7 0.581
587730022801801901 0.753 1.000    717967.4 0.575 0.247 1.000    747062.2 0.576
587730773337637133 0.000                         1.000 1.000 184454563.8 0.502
587730773879095941 0.680 1.000   1532815.8 0.581 0.320 1.000   1604044.6 0.581
587730773879816430 0.621 1.000  22289829.3 0.577 0.379 1.000  19590415.9 0.578
587730774954148321 0.673 1.000   7477754.3 0.583 0.327 1.000   8090945.5 0.583
587730818437939434 0.676 1.000  55775251.9 0.553 0.324 1.000  38458752.7 0.566
587731500258295876 1.000 1.000  63153133.5 0.548 0.000                        
587731501331316779 1.000 1.000 131368137.9 0.515 0.000                        
587731681185956248 0.840 1.000 118411396.7 0.519 0.160 1.000 140977786.5 0.512
587731869629153624 0.911 1.000  96779566.0 0.529 0.089 1.000  59436459.9 0.551
587731870700994726 0.899 1.000 201083733.8 0.499 0.101 1.000 207184306.8 0.498
587731873385611582 0.687 1.000   4487560.3 0.583 0.313 1.000   4545147.4 0.583
587731873926152574 0.772 1.000    380799.2 0.566 0.228 1.000    355519.6 0.564
587731886274248903 0.644 1.000  30516042.9 0.571 0.356 1.000  24268956.8 0.575
588013382185255126 0.762 1.000    692536.0 0.575 0.238 1.000    683457.3 0.575
588013383265878296 0.664 1.000  30582080.3 0.571 0.336 1.000  22258909.9 0.577
588013383270727971 1.000 1.000  61536891.8 0.550 0.000                        
588013383279968619 0.631 1.000  22917038.1 0.576 0.369 1.000  19311152.0 0.578
588013383809827483 0.758 1.000    594171.4 0.573 0.242 1.000    602133.9 0.573
587732051092963686 0.757 1.000    496864.2 0.570 0.243 1.000    504852.9 0.571
587732134308675886 0.745 0.998   4950530.2 0.583 0.255 0.999   5360316.6 0.583
587732153109250260 0.684 1.000   4258322.4 0.583 0.316 1.000   4373842.7 0.583
587732154182598886 0.000 1.000  28089961.4 0.573 0.363 1.000  23008637.1 0.576
587732482733375628 0.683 1.000  11349797.2 0.582 0.317 1.000  11720995.7 0.582
587732484895998076 0.708 1.000  48120230.6 0.559 0.000 0.994  28792557.5 0.573
587732484907139500 0.683 1.000   1110699.8 0.579 0.317 1.000   1145801.9 0.579
587732592252944398 0.903 1.000 322424271.0 0.486 0.097 1.000 314525615.5 0.487
587732703948963953 0.910 1.000 346744575.3 0.484 0.090 1.000 314525615.5 0.487
587732769976942808 0.617 1.000  17236481.9 0.580 0.383 1.000  15403878.0 0.580
587733397029782077 0.749 0.999    900471.7 0.577 0.251 1.000    955269.2 0.578
587733398643016032 1.000 1.000  53690151.3 0.555 0.000                        
587733429233975539 1.000 0.995  70763495.3 0.543 0.000                        
587733608552792314 1.000 0.998  83680807.1 0.536 0.000                        
588297863645757613 0.687 1.000   1422018.1 0.580 0.313 1.000   1443925.9 0.580
588297864721793216 1.000 1.000  75435068.7 0.541 0.000                        
587735342651474066 1.000 1.000  51002364.4 0.557 0.000                        
587735489209696383 1.000 0.945  90873430.3 0.532 0.000                        
587735489210220690 1.000 0.993  88775480.9 0.533 0.000                        
587735491356852359 1.000 1.000  61388083.0 0.550 0.000                        
588017110750330956 0.580 0.998  12596810.2 0.582 0.420 0.998  13132770.5 0.582
587735664765304960 1.000 1.000  56954325.5 0.553 0.000                        
587735664778412253 0.908 0.981 140060004.3 0.512 0.000 0.701  88803983.1 0.533
587735666389352735 1.000 1.000   4369000.9 0.583 0.000                        
587735695379529813 0.581 1.000   7076671.1 0.583 0.419 1.000   7345338.8 0.583
588017606288802037 0.683 0.998   5652292.8 0.583 0.317 0.998   5837915.9 0.583
588017606299353172 0.906 0.992 153842803.6 0.508 0.094 0.983 145840013.1 0.510
588017626151714833 0.000                         1.000 1.000  40611733.5 0.564
588017627771109546 0.692 1.000  45814780.0 0.561 0.308 1.000  29658306.9 0.572
588017702957154493 0.590 1.000  17567732.2 0.579 0.410 1.000  17557469.3 0.579
588017720650825831 1.000 1.000 121093945.8 0.518 0.000                        
588017724401057997 0.680 0.980  54879592.8 0.554 0.000 0.842  37445288.8 0.567
588017724408791210 0.634 1.000  23976005.5 0.576 0.366 1.000  19949810.4 0.578
588017730304999462 0.689 1.000   3292686.1 0.583 0.311 1.000   3301992.3 0.583
588017948814147727 1.000 0.999  68686536.8 0.545 0.000                        
587736477061218609 0.000                         1.000 1.000  53134722.3 0.555
588017991778697734 0.648 1.000  33661994.1 0.569 0.352 1.000  26279070.2 0.574
588017991779287513 0.838 1.000  91132800.7 0.532 0.000 0.996  62268335.7 0.549
588017991780139586 0.000 1.000   6982821.1 0.583 0.420 1.000   7278633.1 0.583
587736525368787092 1.000 1.000  91931780.5 0.531 0.000                        
587736525912015627 0.691 1.000   3304139.5 0.583 0.309 1.000   3287686.5 0.583
587736541489529372 0.785 1.000    240144.5 0.554 0.215 1.000    208013.9 0.549
588018055654932503 0.901 1.000 307076735.5 0.487 0.099 1.000 308439478.1 0.487
588018252682625226 0.670 1.000  30715485.2 0.571 0.330 1.000  21785886.4 0.577
587736813138936580 0.755 1.000    909462.7 0.577 0.245 1.000    935167.6 0.578
587736979564855401 1.000 0.996 103673351.2 0.526 0.000                        
758877308762129157 1.000 1.000   2885762.5 0.583 0.000                        
587740553519628543 0.607 1.000  14322261.3 0.581 0.393 1.000  13316285.8 0.581
587740558887813206 0.871 1.000 133564702.5 0.514 0.129 1.000  43944069.2 0.562
587741505932427297 0.869 1.000 180305455.8 0.502 0.131 1.000 169818615.0 0.504
587741506463072554 0.683 1.000   1325611.4 0.580 0.317 1.000   1370496.6 0.580
587743959422730337 1.000 1.000  63622208.2 0.548 0.000                        
758880828481077748 0.655 1.000  34361764.3 0.569 0.345 1.000  26065122.0 0.574
758880828482519864 0.758 1.000    898907.6 0.577 0.242 1.000    909323.9 0.577
587744045864648925 0.751 1.000    646616.2 0.574 0.249 1.000    677607.3 0.575

